Quantifying the Information Leak in Cache Attacks through Symbolic Execution

Cache timing attacks allow attackers to infer the properties of a secret execution by observing cache hits and misses. But how much information can actually leak through such attacks? For a given program, a cache model, and an input, our CHALICE framework leverages symbolic execution to compute the amount of information that can possibly leak through cache attacks. At the core of CHALICE is a novel approach to quantify information leak that can highlight critical cache side-channel leaks on arbitrary binary code. In our evaluation on real-world programs from OpenSSL and Linux GDK libraries, CHALICE effectively quantifies information leaks: For an AES-128 implementation on Linux, for instance, CHALICE finds that a cache attack can leak as much as 127 out of 128 bits of the encryption key.

==> results/plots/AES/aes_byte_leak_count.dat <==
1 51 256
2 41 256
3 47 256
4 43 256
5 5 256
6 10 256
7 26 256
8 41 256
9 42 256
10 37 256


==> results/plots/AES/aes_byte_leak_count_compare.dat <==
251	0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251	208	212	0	124	0		47	0		17	0		6	0		63	0
251	0		212	0	124	0		47	0		17	0		6	0		63	0
251	0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251	220	212	0	124	0		47	0		17	0		6	0		63	0
251	247	212	24 124	8	47	0		17	0		6	0		63	0
251 62	212	8	124	8		47	0		17	8		6	0		63	0
251	0		212	8	124	16	47	0		17	0		6	0		63	0
251 252	212	0	124	12	47	16	17  8		6	0		63	16	


==> results/plots/AES/aes_byte_leak_sensitivity_count.dat <==
#for basic crypto													#for OpenSSL
212 124 47 17 6 63 44 132 209 239 250 193	0		0		 0		0		0		0
212 124 47 17 6 63 44 132 209 239 250 193 0		0	   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 0		0	   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 0		0	   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 0		0	   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 0		0	   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 0		0	   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 0		0	   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 0		0	   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 0		0	   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 0		0	   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 0		0	   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 24	8	   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 8		8	   0	  8   0   0
212 124 47 17 6 63 44 132 209 239 250 193 8		16   0	  0   0   0
212 124 47 17 6 63 44 132 209 239 250 193 0		12   16   8   0   16


==> results/plots/AES/aes_byte_leak_sensitivity_seq.dat <==
246	0 	0 	203 251 	246 	10 128 128 53 5 10	0			0			0				0				0			0	 
 0 	0 	0		0 	0 		0 		10 128 128 53 5 10	0     0     0       0       0     0  
 0 	0 	0 	0 	0 		0 		10 128 128 53 5 10  0     0     0       0       0     0  
 0 	0 	0 	0 	0 		0 		10 128 128 53 5 10  0     0     0       0       0     0  
 0 	0 	0 	0 	0 		0 		10 128 128 53 5 10  0     0     0       0       0     0  
 0 	0 	0 	0 	251 	246 	10 128 128 53 5 10  0     0     0       0       0     0  
 0 	0 	0 	0 	0 		0 		10 128 128 53 5 10  0     0     0       0       0     0  
 0 	0 	0 	0 	0 		0 		10 128 128 53 5 10  0     0     0       0       0     0  
 0 	0 	0 	0 	0 		0 		10 128 128 53 5 10  0     0     0       0       0     0  
 0 	0 	0 	0 	251 	246 	10 128 128 53 5 10  0     0     0       0       0     0  
 0 	0 	0 	0 	0 		0 		10 128 128 53 5 10  0     0     0       0       0     0  
 0 	128 128 0 	0 		0 		10 128 128 53 5 10	0     0     0       0       0     0  
 0 	0  128 	0 	0 		0 		10 128 128 53 5 10	60    248   0       0       0     0  
 0 	0  128 	0 	0 		0 		10 128 128 53 5 10	248   232   0       0       188   0  
 0 	0  128 	0 	0 		0 		10 128 128 53 5 10	248   240   0       248     0     0
 0	0  128 	0 	0 		0 		10 128 128 53 5 10	248   248   240     248     0     248


==> results/plots/AES/aes_byte_leak_seq.dat <==
235 256
21 256
21 256
21 256
21 256
235 256
21 256
21 256
21 256
21 256
21 256
21 256
235 256
21 256
21 256
21 256
21 256
235 256
21 256
21 256
21 256
21 256
21 256
21 256
235 256
21 256
21 256
21 256
21 256
21 256


==> results/plots/AES/aes_byte_leak_seq_compare.dat <==
235 21 0 0
235 21 0 0	
235 21 0 0 	
235 21 0 0
235 21 0 0
235 21 0 0 
235 21 0 0
235 21 0 0
235 21 0 0 
235 21 0 0 
235 21 0 0
235 21 0 0
235 21 0 0
235 21 248 0
235 21 0 0 
235 21 0 0


==> results/plots/DES/des_count.dat <==
     224	     160	      64	      64	     160	       0	      64
     224	     160	      64	      64	     128	       0	       0
     240	     192	      96	      64	      64	       0	       0
     230	     128	       0	       0	      64	       0	       0
     192	      64	       0	       0	       0	       0	       0
     192	       0	     128	       0	       0	       0	       0
     224	       0	       0	       0	       0	       0	       0
     224	     128	       0	       0	     128	       0	       0


==> results/plots/DES/des_seq.dat <==
0			 128	128   128		192		128		128
128    128  128   128   192   0     128
128    128  128   128   128   0     128
128    128  128   0     192   0     128
128    128  128   128   128   128   128
128    128  128   128   128   0     128
0      128  0     128   128   0     128
128    128	128   128   0     0     128


==> results/plots/GDK/gdk_byte_leak.dat <==
158   246 	128 162  177  251 251 
255   252   255 252  252  255 255 
255   255   255 255  255  255 255 
255   255   255 255  255  255 255 


==> results/plots/GDK/gdk_byte_leak_seq.dat <==
249   191 	185 153  190  190 190 
254   245   241 244  245  245 245 
255   255   255 255  255  255 255 
255   255   255 255  255  255 255 


==> results/plots/RC4/des_seq.dat <==
0			128	 128	
128   128  128
128   128  128
128   128  128
128   128  128
128   0    128
0     128  128
128   0		 128	


==> results/plots/RC4/rc4_count.dat <==
     46		46	32	 0		0		0		0
      0    0   0   0    0   0   0
      0    0   0   0    0   0   0
      0    0   0   0    0   0   0
      0    0   0   0    0   0   0
      0    0   0   0    0   0   0
      0    0   0   0    0   0   0
      0    0   0   0    0   0   0


==> results/plots/RC4/rc4_seq.dat <==
     242	254	 0	 0		0		0		0
      0    0   0   0    0   0   0
      0    0   0   0    0   0   0
      0    0   0   0    0   0   0
      0    0   0   0    0   0   0
      0    0   0   0    0   0   0
      0    0   0   0    0   0   0
      0    0   0   0    0   0   0


==> results/plots/aes_byte_leak_count.dat <==
51 256
41 256
47 256
43 256
5 256
10 256
26 256
41 256
42 256
37 256


==> results/plots/aes_byte_leak_count_compare.dat <==
251	0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251	208	212	0	124	0		47	0		17	0		6	0		63	0
251	0		212	0	124	0		47	0		17	0		6	0		63	0
251	0		212	0	124	0		47	0		17	0		6	0		63	0
251 0		212	0	124	0		47	0		17	0		6	0		63	0
251	220	212	0	124	0		47	0		17	0		6	0		63	0
251	247	212	24 124	8	47	0		17	0		6	0		63	0
251 62	212	8	124	8		47	0		17	8		6	0		63	0
251	0		212	8	124	16	47	0		17	0		6	0		63	0
251 252	212	0	124	12	47	16	17  8		6	0		63	16	


==> results/plots/aes_byte_leak_sensitivity_count.dat <==
212		44
124		132
47		209
17		239
6			250
63		193


==> results/plots/aes_byte_leak_sensitivity_seq.dat <==
246		10
128		128
128		128
203		53
251		5
246		10


==> results/plots/aes_byte_leak_seq.dat <==
235 256
21 256
21 256
21 256
21 256
235 256
21 256
21 256
21 256
21 256
21 256
21 256
235 256
21 256
21 256
21 256
21 256
235 256
21 256
21 256
21 256
21 256
21 256
21 256
235 256
21 256
21 256
21 256
21 256
21 256


==> results/plots/test_generation.dat <==
35	37 21	1	19
34	12 28	2	21
34	12 22	2	24	
34	39 21	2	18
33	51 6	2	20	
33	12 21	2	17
1		1	 1	1	20
36	18 1	2 24


==> results/plots/test_generation_fifo.dat <==
1		1	1	1		28
10 	1 1 1		23
1 	1 1	1		14
1		1 1	1		19
1 	1 1	1		18
1 	1 1	1		10
1 	1 1	1		23
1 	1 1	1		15

